X-ray Fluorescent Fe Kalpha Lines from Stellar Photospheres

X-ray spectra from stellar coronae are reprocessed by the underlying photosphere through scattering and photoionization events. While reprocessed X-ray spectra reaching a distant observer are at a flux level of only a few percent of that of the corona itself, characteristic lines formed by inner shell photoionization of some abundant elements can be significantly stronger. The emergent photospheric spectra are sensitive to the distance and location of the fluorescing radiation and can provide diagnostics of coronal geometry and abundance. Here we present Monte Carlo simulations of the photospheric Kalpha doublet arising from quasi-neutral Fe irradiated by a coronal X-ray source. Fluorescent line strengths have been computed as a function of the height of the radiation source, the temperature of the ionising X-ray spectrum, and the viewing angle. We also illustrate how the fluorescence efficiencies scale with the photospheric metallicity and the Fe abundance. Based on the results we make three comments: (1) fluorescent Fe lines seen from pre-main sequence stars mostly suggest flared disk geometries and/or super-solar disk Fe abundances; (2) the extreme ~1400 mA line observed from a flare on V1486 Ori can be explained entirely by X-ray fluorescence if the flare itself were partially eclipsed by the limb of the star; and (3) the fluorescent Fe line detected by Swift during a large flare on II Peg is consistent with X-ray excitation and does not require a collisional ionisation contribution. There is no convincing evidence supporting the energetically challenging explanation of electron impact excitation for observed stellar Fe Kalpha lines.

==> README.txt <==
Dear Dr. Chaboyer,

Please find the new version of our manuscript "X-ray Fluorescent
Fe~Kalpha Lines from Stellar Photospheres" that we have revised in
accordance with the referee's comments and suggestions.  We would like
to take this opportunity to heartily thank the referee for a careful
reading of the text, and for an insightful report that has enabled us
to improve the paper.

Answers to the specific points raised are as follows:

> The most general comment I wish to make is that the manuscript should
> make it somewhat clearer that the calculations here presented are
> indeed similar in scope, and in the methods used, to those of Bai
> (1979). I understand that there is a plan to extend the application of
> the method to other physical systems, but the present manuscript does
> indeed improve upon the previous work with more refined physics and a
> more extensive input parameter grid. I would therefore like to see a
> more detailed and more explicit discussion of the differences between
> the two works, beginning with the physical assumptions and modeling
> approaches and their consequences on the final results.

It is difficult to improve upon the excellent earlier Bai work as
already in 1979 he included all the important physics for the
intepretation of x-ray flare-induced fluorescence.  Our improvements
are only enabled by more up-to-date atomic data and computing power.
We have included a summary of the following points at the end of the
revised section 2.2:

1) B79's work was geared toward providing diagnostics valid in the context
of FeKa fluorescence in solar flares.  Our calculations cover a larger
parameter space, allowing an extension of the study to hotter flares
and stars with different photospheric Fe abundances.

2) Our calculations are also up-to date with the input spectra being
calculated using a realistic plasma model with latest atomic datam
while B79 used a simple analytical expression for the
bremsstrahlung. Our photospheric abundance are also more recent. At the
time of B79's calculations the uncertainties in solar abundances and
in the photoionisation x-sections of the various species made it more 
appropriate to utilise simple functional forms for the absorption
coefficients. We calculate these self-consistently according to the
elemental abundances and ionisation state of the gas using Opacity
Project data.  As we now note in the article though, differences with
respect to B79 are small.

3) Compton scattering treatment is also improved. B79 assume that once a
FeKa line photon is Compton scattered it is 'lost' due to the shift in
energy.  We follow all photons until they emerge from the photosphere and
therefore also resolve the Compton shoulders.  

4) We are able to self-consistently calculate the
ionisation/temperature structure of the gas from which the
fluorescence emission originates.  We choose not to in this case as
our initial conditions are well known and x-ray irradiation from
stellar coronae is insufficient to affect photospheric ionisation
structure to any significant extent.  Nevertheless this will be
necessary in other more radiation-dominated applications.


> 1. Introduction
> ---------------
> 
>  - pg. 2, 2nd paragraph, 5th line. "E/mc2": should it not be
>    "E2/mc2" ?

The referee is correct - thanks for spotting this. We have changed 
the relevant line in the paper.

>  - pg. 3, 2nd paragraph, 5th last line. I have read Testa et al. 
>    (2007) and I could not find a reference to the 6.4 Fe line. Can
>    you please check and, if necessary, rectify the citation.

Sorry about this: the reference should have been to a 2007 paper in
preparation and we are still putting the finishing touches on it.  The
citation has been changed to this article.

> 2.1 Photospheric penetration of Coronal X-rays
> -----------------------------------------------
> 
>  - pg. 4, 1st paragraph. 
>      
>    - How much do the adopted photoabsorption cross sections differ
>      from those used by Bai (1979)?

about 40% for background gas, and 0-20% for Fe K - these differences
are now noted in the revised section 2.2.

>    - Would it make a difference if you used the more recent Fe
>      cross sections by Kallman et al. (2004)? Is this a source of
>      uncertainty?

The Kallman et al 2004 cross-sections away from the edge region 
are essentially the same as the Verner ones we use and would give 
the same results.  In fact, during the course of our work we did find an
apparent discrepency between the two sets for low Fe charge states, but
this turned out to be due to an error in the Kallman et al 2004
cross-section plot (but not in their data).  Resonances are of course
not included in Verner data, but the integrated effect of these over a 
broad-band continuum is negligible.  This is now noted in the 2nd
paragraph of S2.2.

>  - pg. 4, 3rd paragraph:
>  
>      - "U~F/n": F is not defined. Although most reader will
>      understand anyway, some may need a reminder. 
> 

Thanks, we have added the following clarifying sentence:
", where $F$ is the ionizing photon flux per unit area,"


>      - Citation to Kallman et al. (2004). I could not find a
>      reference to an accretion disk in this paper which is indeed
>      very general in scope. Please rephrase the sentence so that the
>      reader is not confused. E.g. you could move the citation to the
>      end of the sentence.

We have moved the citation to the end of the sentence.

> 2.2 MC Calculations of Fluorescent Processes
> --------------------------------------------
> 
>  - Eroclano et al. (2003, 2005) -> (Ercolano et al. 2003, 2005)

corrected.

> 
>  - Eq. 1. Not being an expert of this kind of calculations, I found
>    the equation less than obvious and I had to look up the reference
>    you give. It would be nice if it could be made easier to
>    understand. At any rate, please describe the quantity \Delta_t.

We have added the following explanatory paragraph after Eqn 1:

" where $V$ is the volume of the current grid cell and the summation is
over all the fragments of trajectory, $l$, in $V$, for packets with
frequencies in the ($\nu$, $\nu + d\nu$) interval. $\Delta\,t$ is the
duration of the Monte Carlo experiment. The significance of this
estimator may be most easily understood by considering that
the energy density of the radiation field in ($\nu$, $\nu + d\nu$) is
$4\,\pi\,J_{\nu}\,d\nu/c$. At each given instant a packet contributes
energy $\varepsilon_0$ to the volume element containing it. The time-
averaged energy content of a volume element is given by
the summation of the energy contribution of all packets crossing this
volume element in the time interval $\Delta\,t$. Equation~2 follows
from this argument, since each packet
contributes $\varepsilon_0\,\delta\,t/\Delta\,t$ to the time
averaged energy content of a volume element and $\delta\,t$~=~$l/c$,
where $l$ is the segment of the trajectory of a packet contained in the
volume element."

> 
>  - pg. 6, 4th paragraph. The Compton frequency shift should be
>    hv2/mc2, rather than hv/mc2

Thanks - corrected to (hv)2/mc2

> 2.2 Benchmark Calculations
> --------------------------
> 
>  - pg.7, 2nd paragraph. "Table 5" -> "Table 1"
> 

Hmmm, thanks for spotting this (and those below). Its a latex 
problem that arises because of a 
subtle misplacement of the label: corrected.
 
> 3.1 Single flare illuminating a photosphere
> --------------------------------------------
> 
>  - pg.9, 1st paragraph. "Table 5" -> "Table 2"
>  

same problem - corrected.

>  - pg.9, 2nd paragraph. "Table 5" -> "Table 4" (2 instances).
>    Moreover Table 3 and 4 should be swapped in order to respect the
>    order of citation.

Corrected.


> 3.2 Coronal Shell illuminating a photosphere
> --------------------------------------------
> 
>  - pg 10, 1st paragraph. "since by definition  [int f(theta) d(omega)
>     = 2 pi]  (B79)" The reference to Bai (1979) is not very useful
>     since that paper only says that the equality is implicit in their
>     equation 4. Why don't you also say that it follows from the
>     definition of Gamma and your equation 4?

we added the following sentence:

'Since, following from the definition of $\Gamma$ and our Equation~4,
$\int f(\theta) \; d\Omega= 2\pi$ the flux is '


> 3.3 Sensitivity to ionizing X-ray temperature
> ---------------------------------------------
> 
>  - 1st line. "\gamma" -> "\Gamma"
> 

corrected

>  - Fig. 6. The x-axis label should be "log T [K]" instead of "T
     [keV]"

corrected
  
> 3.4 Sensitivity to the photospheric Fe abundance and metallicity
> ----------------------------------------------------------------
> 
>  - pg. 11, 2nd paragraph
>  
>     - 3th line. A ')' is missing at the end of the line

corrected

> 
>     - "This temperature [107.2 K] was chosen to be representative
>       of  a typical very active corona or moderate stellar flare and
>       is likely to be most similar to conditions giving rise to
>       observable Fe Kalpha lines.": it seems to me that the last part
>       of the sentence is likely not accurate. Indeed plasma
>       temperatures reported by Osten et al. (2007) for II Peg are of
>       the order of 108 K (second temperature of the 2- and 3-T fits
>       of orbits 1 and 2). Tsujmoto et al. (2005) report time averaged
>       temperatures between 107.5 K and 108 K. Czesla et al. (2007),
>       a new paper on astro-ph which I advise you to add to your
>       references, observes fluorescence when the plasma temperature is
>       >108.2 K. I agree that the temperature chosen to investigate
>       the trends with [Fe/H] is not critical. It would be better
>       however to choose a more representative temperature, or at the
>       very least to rectify the sentence.

We agree with the comment: we have removed the latter part of the
sentence to read
"This temperature was chosen to be representative of
a typical very active corona or moderate stellar flare."


>  - pg. 11, 3th paragraph. I do not fully understand the explanation
>    for the weaker-than-linear dependence of F_Kalpha on Fe
>    abundance. Is there a typo and it is F_Kalpha (and not
>    F_Kalpha/sigma_tot) that tends to sigma_FeK/sigma_Fe_L,M ? In any
>    case you say that this happens at 'very large Fe abundances',
>    which you say you are not considering here. I thus do not fully
>    understand the weaker-than-linear dependence which one observes in
>    Figure 7 even at low Fe abundances. Can you please try to clarify
>    this discussion?

Yes, thanks for finding the bugs in this text.  There was a typo and
F_Kalpha/sigma_tot has been corrected to sigma_FeK/sigma_tot.  There
was also an error in the denominator of the ratio of Fe
cross-sections, which should have read (sigma_FeK+sigma_FeL,M).  This
and the paragraph below should be much clearer now.  The asymptotic
dependence toward a constant fluorescence efficiency for high Fe can 
be understood by considering eg a pure Fe atmosphere in which the
fluorescence efficiency for a given x-ray spectrum depends only on the
L,M shell vs K shell opacities (and the Kalpha fluorescent yield).

>  - pg. 11, 4th paragraph. I find this paragraph confusing as well. In
>    particular it is not evident to me why, at high metallicity, "the
>    florescence efficiency asymptotes to the values give by
>    n_Fe*sigma_FeK/sigma_M". Why do you here consider sigma_M (i.e.
>    excluding Fe) while just a few lines above you had considered
>    sigma_tot?
   
We agree and have recast this as sigma_tot.

> 4 Discussion and applications
> -----------------------------
> 
>  - pg. 12, end of 2nd paragraph."Table 5" -> "Table 3" (actually 4,
>    after switching it with Table 3, see above)
> 
>    

similar problem to earlier ones: corrected

>  - Figure 8. The x-axis label should be "log T [K]"
 
corrected

> 4.1 Fluorescence from Pre-Main Sequence Stars
> ---------------------------------------------
> 
>  - pg. 12, 2nd paragraph. "We note here that X-rays from a typical
>    flare are not expected to alter significantly the ionization
>    structure of a very largely neutral PMS disk, ..." Can you
>    substantiate this statement with an appropriate reference? The only
>    recent work I am aware of discussing the effect of flares on the
>    ionization of the disk is Ilgner & Nelson (2006). I understand
>    that, although the disk is indeed largely neutral, the ionization
>    fraction can actually be significantly altered by flaring, at
>    least in relative terms.

We have re-worded this paragraph.  What we were intending to state is
that, analogous to the photospheric case, X-ray photoionisation can be
ignored because (1) the effect is small and (2) the fluorescent yield
for all the lower Fe ions is essentially the same anyway.  The actual
ionising effect of coronal X-rays is indeed very interesting and we
plan to study this in the future.

>  - Can you estimate, even qualitatively, how the EWs would be
>    affected by a reasonable disk flaring and the presence of an inner
>    disk hole? I presume a detailed modeling of X-ray fluorescence
>    from disks is a good topic for another paper. However, in the
>    light of the present debate on the source of the 6.4keV line
>    (X-rays vs. electrons) it would be interesting to say a few more
>    words. Is it reasonable that disk flaring and an enhanced Fe
>    abundance give rise to an EW of 1400 eV, as reported by Czesla &
>    Schmitt (2007)?

This article is very interestuing but appeared after we submitted our
manuscript, hence its absence in the original draft.  
EW's would be expected to be larger for a flared disk
than a flat one: however, other than an obvious change of <x2 
we are still in the process of investigating
the effects and we hope to report on this in a future article.  That
said, EW's of 1400eV cannot be produced by a visible flare above a
disk without extremely large Fe abundances regardless of disk flaring.
We have included a short discussion of this and instead we propose a
simple geometric explanation whereby the majority of the flare itself
is eclipsed from the line-of-sight.  In this scenario, the EW is large
simply because the spectrum against which the fluorescent line is seen
is not the full intensity of the fluorescing flare - a very simple
explanation that will certainly occur for some fraction of flares and 
does not resort to eg electron beams requiring vast energy sources.

Finally, we have corrected one or two minor typos found in the
manuscript.  The last sentence of the abstract has been re-worded to
reflect the new discussion of V1486 Ori.  We have added keywords that
were missing on the original submission.


